Commitment Attacks on Ethereum's Reward Mechanism

Validators in permissionless, large-scale blockchains, such as Ethereum, are typically payoff-maximizing, rational actors. Ethereum relies on in-protocol incentives, like rewards for correct and timely votes, to induce honest behavior and secure the blockchain. However, external incentives, such as the block proposer's opportunity to capture maximal extractable value (MEV), may tempt validators to deviate from honest protocol participation. We show a series of commitment attacks on LMD GHOST, a core part of Ethereum's consensus mechanism. We demonstrate how a single adversarial block proposer can orchestrate long-range chain reorganizations by manipulating Ethereum's reward system for timely votes. These attacks disrupt the intended balance of power between proposers and voters: by leveraging credible threats, the adversarial proposer can coerce voters from previous slots into supporting blocks that conflict with the honest chain, enabling a chain reorganization. In response, we introduce a novel reward mechanism that restores the voters' role as a check against proposer power. Our proposed mitigation is fairer and more decentralized, not only in the context of these attacks, but also practical for implementation in Ethereum.

==> abstract.txt <==
Validators in permissionless, large-scale blockchains (e.g., Ethereum) are typically payoff-maximizing, rational actors. Ethereum relies on in-protocol incentives, like rewards for validators delivering correct and timely votes, to induce honest behavior and secure the blockchain. However, external incentives, such as the block proposer’s opportunity to capture maximal extractable value (MEV), may tempt validators to deviate from honest protocol participation. 

We show a series of commitment attacks on LMD GHOST, a core part of Ethereum’s consensus mechanism. We demonstrate how a single adversarial block proposer can orchestrate long-range chain reorganizations by manipulating Ethereum’s reward system for timely votes. These attacks disrupt the intended balance of power between proposers and voters: by leveraging credible threats, the adversarial proposer can coerce voters from previous slots into supporting blocks that conflict with the honest chain, enabling a chain reorganization at no cost to the adversary. 

In response, we introduce a novel reward mechanism that restores the voters’ role as a check against proposer power. Our proposed mitigation is fairer and more decentralized – not only in the context of these attacks – but also practical for implementation in Ethereum. We provide proof of its effectiveness in securing the Goldfish protocol, a secure drop-in replacement for LMD GHOST, in the presence of adversarial and rational validators.

==> plan.txt <==
Paper Plan & Meeting Notes

Conference:
CCS 2024 (October 2024):
 - January 28th
 - April 14th
AFT (September 2024):
 - Probably June 15th

Dec 11 Meeting:
Paper Sections:
---------------
1) Introduction
2) Related Work: other attacks and how our attack is different
3) Model: Nusret
4) Solo Validators - Simple Game: Roozbeh
5) Solo Validators - Extended Game: Nusret
6) Staking Pools: Roozbeh
7) Solution - DAG: Nusret
8) Estimates / Implementation / Experiment (early January)
9) Discussion: other solutions and why they don't work: Roozbeh

Below is a summary from the Telegram messages:

\section{The Attack}

Let $B_e$ denote the blocks proposed at slots $e$. 
Consider an attacker $\mathcal{A}$ who is the leader of some slot $e$. $\mathcal{A}$ tells to the attesters of slot $e-1$ that they should vote for the genesis block; otherwise it would not include their votes in its block $B_e$. 
Then, the attesters of slot $e-1$ follow $\mathcal{A}$'s suggestion as that would maximize their payoff. 
This would enable $\mathcal{A}$ to reorg the block $B_{e-1}$ of slot $e-1$.

Now, attesters of slot $e-2$ know that once the block $B_{e-1}$ is reorged, their votes will no longer be included in the canonical chain, thus they would not be getting any head rewards.
To exploit this vulnerability, $\mathcal{A}$ tells attesters of slot $e-2$ to also vote for the genesis block, and in return, promises to include their votes in its block $B_e$. 
Then, the attesters of slot $e-2$ follow $\mathcal{A}$'s suggestion as that would maximize their payoff. 
This would enable $\mathcal{A}$ to also reorg the block $B_{e-2}$ of slot $e-2$.

Continuing this argument, $\mathcal{A}$ can convince all attesters of the previous slots to vote for the genesis block, in which case, it can reorg all of the blocks $B_1, \ldots, B_{e-1}$ with just block $B_e$.

To further incentivize the attesters to follow $\mathcal{A}$'s strategy, $\mathcal{A}$ can ask proposer of slot $e-1$ to propose an empty block $B'$ to reorg the block of $e-2$.
It then asks the attesters in slot $e-1$ to perform as follows:
If the proposer of $e-1$ proposes $B_{e-1}$, vote for the empty slot. 
If the proposer of $e-1$ proposes $B'$, vote for block $B'$.
In this case, if the proposer proposes $B_{e-1}$, his block gets reorged, and he receives neither the transaction reward nor the inclusion reward.
However, if he proposes $B'$, he can receive the inclusion reward. 
Therefore, he is incentivized to propose block $B'$, and the attesters of slot $e-2$ are incentivized to vote in favour of proposer $e-1$.
We can continue this argue back to the genesis block as you mentioned.

Another alternative is that $\mathcal{A}$ can offer a small $\epsilon$ reward to the attesters in its strategy above for them to break the ties between actions of equal payoff in $A$'s favor.
In general, the attack should constitute a subgame-perfect Nash equilibrium.

\section{The Resolution}

To prevent this attack, one idea could be a DAG type structure for votes. 
Whenever a validator votes for a slot $e$, it refers to all the votes it has seen for the previous slot $e-1$ in its vote. 
Then, whenever sufficiently many slot $e$ votes, included in the canonical chain, refer to the same slot $e-1$ vote, the attester that sent this slot $e-1$ vote can be rewarded the head reward, even if the slot $e-1$ vote or the slot $e$ votes referring to it are not included in the blocks proposed at slots $e$ or $e+1$ respectively. 
This is because; assuming that over half of the attesters are honest in each slot, once a slot $e-1$ vote is attested as `seen' by over half of the slot $e$ votes, at least one honest attester of slot $e$ must have seen this slot $e-1$ vote at the time it is casting its vote, implying the availability of this slot $e-1$ vote early on.

Agenda:

1) figures
2) repeated simple game
3) extended game - 6.2

ToDos:
1) Nusret: Other Eth. attacks / more incentive attack discussion (Sec. 2)
2) Nusret: Mix up the LMD GHOST attacks section (Sec 2.1)
3) Nusret: Discuss applicability to other attacks (Sec. 9.2)
4) Nusret: Intro (Sec. 1)
5) Roozbeh: Estimates (Sec. 8) - vote aggregation, 6) Roozbeh: Attack Summary (Sec. 1.2)
6) Nusret: Add cases of secure Nash equilibrium, cases when m>=W_p. - DONE
7) Nusret: Proof for the new mechanism + Tendermint
8) Roozbeh: Draw figure for sec. 5.2 - perhaps explaining the lower-right corner of Table 4

Meeting Notes:

%Observation on the New Reward Mechanism:
% ---------------------------------------
% Tendermint with the new reward mechanism does not satisfy liveness in all Nash equilibria due to the existence of a late release equilibrium, where all validators get rewarded despite a late release of all their votes.
% In the perspective of late-coming clients, these votes are indistinguishable from late-released blocks.
% We cannot avoid this attack even with VDFs as the validators can be updating the VDFs in private prior to the release of the votes.
% Bribe can still make the adversary succeed in all equilibria.
% Proposal for this section: 
% - Explain the edge case above.
% - Show liveness in all Nash equilibria assuming the existence of sufficiently many honest validators (f+1). The number required is notably less than half of the validator set. 
% - Note that under this condition, given the old reward mechanism, the problem stays unresolved. We should argue for this briefly:
% -- The attack works as more slots can be used to reorg the earlier blocks. Tendermint analysis can be salvaged in this manner. 
% -- Valuable oobservation in practice where minority honesty is assumed. Thus unfortunately might not be convincing for some reviewers.
% Also prove reorg resilience.

% Fixing the Attack in 5:
% ---------------------------------------
% Problem with the old version: voters are indifferent in the NA^p_val row. They can do a mixed strategy. In this case, the previous slot leader can have a larger payoff when it proposes a non-empty block.
% In the attack, we should ensure that the voters are never indifferent between empty and non-empty blocks, even in the lower row, i.e., the leader's block is always reorged if it is not compliant.
% Currently, this is not the case since the 'not possible' corner might indeed be possible under the mixed strategy.
% Thus, in the last game for the leader, votes must always point towards a block that enables their rewarding by the adversary's block.
% PROPOSAL: Reward voting for the block that minimizes the slot number of the last non-empty block in the canonical chain at time 3p, assuming that the rest of the leaders/attestors build on the block/vote for these blocks. 

% On Staking Pools:
% ---------------------------------------
% Staking pools can be considered as solo validators voting in every slot.
% This analysis can thus generalize to protocols where the validator set is not rotated.  
% Attack in Section 6.3 also applies to solo validators!! Should it first be stated for solo validators?
% It is best to consider repeated validators and collusion separately in section 6 and in end-of-section notes respectively. It seems that staking pools contain two things within themselves, and they have to be decoupled as such.
% Staking pool can be given as an example of both features.
% ---------------
% Attack in Section 6.2 could still work given that the attack in Section 6.1 works. One needs to write it up more carefully.
% It seems like repeated validators do not prevent the attacks. That seems to be the main point of Section 6.3
% PLAN: Section 6 will be repeated validators -> all attacks work. Collusions will be considered in the notes. Fixed validator set across slots: example of solo validators voting in every slot. Staking pools: examples of both the above and collusion (potentially).

Meeting Notes:
1) The extended attack under fixed validator set:
- This is a subgame perfect equilibrium because of lack of power of each individual attestor.
- Easier to see if the attack was not reorging old blocks, thus getting rid of older rewards.
- Clearly the attack is a Nash equilibrium.
- However, the attack would be hard to sustain. This will give us justification for the selfish-mining inspired attack.
*Add a small note on about why you need to delay votes; because consecutive honest slots.*
- Nusret to add proof.
2) Feedback on introduction?
3) More related work for Section 2.3. - Roozbeh to add references.
4) What to move to Appendix? - Sec 7 proofs, Secs 9.2-9.3
5) Move Figures 1 and 5 to introduction? - Yes
6) Authors / presentation - Discussed

Nusret: - Add the block inclusion path to back to the new reward mechanism: if the aggregators see a vote not included but they saw the vote, they can now create evidences for it and have the vote rewarded.
- Update the estimation section appropriately.

Worst evidence scenario
-----------------------
64 committees
16 aggregates
500 kB
100 kB

Ideal case evidence scenario
-----------------------
...

IMPORTANT COMMENTS / FEEDBACK:

Feedback:
- Can the proposers credibly commit to the strategy? - Discussion.
- In SPNE, after committing, they will stake money to follow the strategy, this avoids individually rational restriction.
- Proposers committing -> Attestors committing -> Loop of commitments
- Point: commitment attacks -> always devise a counter attack -> repeated game achievement -> achieve with commitment -> which one -> more structures: commitment folk theorem -> hard to solve in full generality.
- How to improve the attack with commitments
- Attestors trickly with commitment games. Powerful to have one angle...
- 



barnabe.monnot: this seems to identify the ability to commit with the Byzantine nature of the adversary, but I would say being strategic first, and being able to commit second, are both refinements of the Byzantine model in a way
Jan 26, 2024 8:11 AM

barnabe.monnot: No change recommended here, just think it's an interesting point!
Jan 26, 2024 8:11 AM

You: I agree, it is a nice way to justify  Byzantine behavior.
Jan 27, 2024 1:27 PM • 
 • 

Caspar Schwarz-Schilling: So one nice take away then is this:

A validator can commit to a strategy that is not rational in itself but by making a credible threat, the strategy turns rational! Thus, a commitment device can turn byzantine into rational behavior. 
Jan 28, 2024 3:23 AM

From here (https://docs.cosmos.network/v0.45/modules/distribution/03_begin_block.html), it seems that the validator portion of the block reward is given to all validators, regardless of whether their pre-commit message is included.  pre-commit inclusion is only incentivized via fees, not inflation
Jan 27, 2024 7:28 AM

Caspar Schwarz-Schilling: but I guess there is many tendermint chains and maybe there is one with the mechanism as described?




ABSTRACT TEXT:

Validators in permissionless, large-scale blockchains (e.g., Ethereum) are typically payoff-maximizing, rational actors. Ethereum relies on in-protocol incentives, like rewards for validators delivering correct and timely votes, to induce honest behavior and secure the blockchain. However, external incentives, such as the block proposer's opportunity to capture maximal extractable value (MEV), may tempt validators to deviate from honest protocol participation.

We show a series of commitment attacks on LMD GHOST, a core part of Ethereum's consensus mechanism. We demonstrate how a single adversarial block proposer can orchestrate long-range chain reorganizations by manipulating Ethereum's reward system for timely votes. These attacks disrupt the intended balance of power between proposers and voters: by leveraging credible threats, the adversarial proposer can coerce voters from previous slots into supporting blocks that conflict with the honest chain, enabling a chain reorganization at no cost to the adversary. 

In response, we introduce a novel reward mechanism that restores the voters' role as a check against proposer power. Our proposed mitigation is fairer and more decentralized – not only in the context of these attacks – but also practical for implementation in Ethereum. We provide proof of its effectiveness in securing any PBFT-style protocol that is secure under an honest majority, in the presence of adversarial and rational validators (e.g., Tendermint).

FUTURE DIRECTIONS:
-Look at multiple proposers playing games.
